Dielectronic recombination of lanthanide and low ionization state tungsten ions: W$^{13+}$ - W$^{1+}$

The experimental thermonuclear reactor, ITER, is currently being constructed in Cadarache, France. The reactor vessel will be constructred with a beryllium coated wall, and a tungsten coated divertor. As a plasma-facing component, the divertor will be under conditions of extreme temperature, resulting in the sputtering of tungsten impurities into the main body plasma. Modelling and understanding the potential cooling effects of these impurities requires detailed collisional-radiative modelling. These models require a wealth of atomic data for the various atomic species in the plasma. In particular, partial, final-state resolved dielectronic/radiative recombination (DR/RR) rate coefficients for tungsten are required. In this manuscript, we present our calculations of detailed DR/RR rate coefficients for the lanthanide-like, and low ionization stages of tungsten, spanning charge states W$^{13+}$ to W$^{1+}$. The calculations presented here constitutes the first detailed exploration of such low ionization state tungsten ions. We are able to reproduce the general trend of calculations performed by other authors, but find significant differences between ours and their DR rate coefficients, especially at the lowest temperatures considered.

==> ionfractable.dat <==
61-like & W$^{13+}$ & 1.10[+6] & 0.210 & 1.16[+6] & 0.199 &  5.26 & -5.13
62-like & W$^{12+}$ & 9.45[+5] & 0.236 & 1.01[+6] & 0.261 &  6.68 &  10.6
63-like & W$^{11+}$ & 8.08[+5] & 0.261 & 8.96[+5] & 0.239 &  10.9 & -8.29
64-like & W$^{10+}$ & 7.14[+5] & 0.293 & 7.72[+5] & 0.364 &  8.10 &  24.1
65-like & W$^{9+}$  & 6.18[+5] & 0.322 & 6.44[+5] & 0.413 &  4.14 &  28.3
66-like & W$^{8+}$  & 5.14[+5] & 0.345 & 5.06[+5] & 0.387 & -1.46 &  12.2
67-like & W$^{7+}$  & 4.20[+5] & 0.430 & 4.08[+5] & 0.360 & -2.74 & -16.3
68-like & W$^{6+}$  & 2.74[+5] & 0.701 & 2.54[+5] & 0.751 & -7.09 &  7.15
69-like & W5^{$+}$  & 1.63[+5] & 0.492 & 1.19[+5] & 0.683 & -27.3 &  38.9
70-like & W$^{4+}$  & 1.06[+5] & 0.634 & 6.95[+4] & 0.758 & -34.6 &  19.7
71-like & W$^{3+}$  & 6.74[+4] & 0.583 & 4.55[+4] & 0.722 & -32.5 &  23.9
72-like & W$^{2+}$  & 4.02[+4] & 0.725 & 2.92[+4] & 0.762 & -27.4 &  5.22
73-like & W$^{1+}$  & 1.60[+4] & 0.925 & 1.62[+4] & 0.964 &  1.13 &  4.21
74-like & W$^{0+}$  & 1.16[+3] & 1.000 & 4.71[+3] & 1.000 &  306. &  0.00


